DynAMO: Multi-agent reinforcement learning for dynamic anticipatory mesh optimization with applications to hyperbolic conservation laws

We introduce DynAMO, a reinforcement learning paradigm for Dynamic Anticipatory Mesh Optimization. Adaptive mesh refinement is an effective tool for optimizing computational cost and solution accuracy in numerical methods for partial differential equations. However, traditional adaptive mesh refinement approaches for time-dependent problems typically rely only on instantaneous error indicators to guide adaptivity. As a result, standard strategies often require frequent remeshing to maintain accuracy. In the DynAMO approach, multi-agent reinforcement learning is used to discover new local refinement policies that can anticipate and respond to future solution states by producing meshes that deliver more accurate solutions for longer time intervals. By applying DynAMO to discontinuous Galerkin methods for the linear advection and compressible Euler equations in two dimensions, we demonstrate that this new mesh refinement paradigm can outperform conventional threshold-based strategies while also generalizing to different mesh sizes, remeshing and simulation times, and initial conditions.

==> figs/data/adv_h_training.csv <==
episode_reward_max,episode_reward_min,episode_reward_mean,num_env_steps_sampled
-5.321386762,-17.8492462,-10.58145047,992
-4.0782941,-12.60751576,-7.443547171,1984
-2.363786444,-6.990029991,-4.393668461,2976
-1.752662189,-5.240169824,-2.78142749,4000
-1.302238708,-3.388627713,-2.004234886,4992
-0.765140476,-2.616296619,-1.373305512,5984
-0.402317641,-2.183412298,-1.022630913,6976
-0.245251227,-2.279297759,-0.777192863,8000
-0.118513152,-1.577008412,-0.587822563,8992
-0.095406435,-1.642438193,-0.514619378,9984
-0.02984929,-1.602640828,-0.454034201,10976
-0.035239866,-1.539874511,-0.403538823,12000
-0.018412204,-1.303339791,-0.362701615,12992
-0.017653577,-1.084560458,-0.295033607,13984
-0.008689289,-1.252177668,-0.358997898,14976
-0.018379759,-1.727977778,-0.315686509,16000
-0.01596284,-1.24209655,-0.308955117,16992
-0.009295458,-1.292928722,-0.284537934,17984
-0.01081582,-1.126421639,-0.284475658,18976
-0.01232943,-2.481329856,-0.318217186,20000
-0.015788327,-1.36184854,-0.32460649,20992
-0.01239752,-1.369526555,-0.310361363,21984
-0.010565288,-1.234609228,-0.290274597,22976
-0.015791592,-2.346691691,-0.285676435,24000
-0.012568333,-1.257041635,-0.28835615,24992
-0.014786166,-1.375274956,-0.274539158,25984
-0.008018843,-1.479805897,-0.294290455,26976
-0.015888299,-1.076411826,-0.264600649,28000
-0.007654004,-1.15928953,-0.258928417,28992
-0.015868551,-0.914924181,-0.256228107,29984
-0.005526257,-1.111912664,-0.273592322,30976
-0.014317505,-1.338725337,-0.254776654,32000
-0.004462047,-1.680841681,-0.268003118,32992
-0.009542006,-1.018902646,-0.27328188,33984
-0.010791346,-1.156588293,-0.251812812,34976
-0.007850035,-1.135120933,-0.270986366,36000
-0.006411804,-1.222456345,-0.266568078,36992
-0.006509829,-2.444441607,-0.253655128,37984
-0.016397134,-1.202253607,-0.272473377,38976
-0.008672298,-1.470211483,-0.272946491,40000
-0.014463433,-1.169833086,-0.267120416,40992
-0.0118995,-1.178794394,-0.272783767,41984
-0.012137577,-0.904227871,-0.260223365,42976
-0.013342659,-1.104061462,-0.248658482,44000
-0.003511212,-1.452368334,-0.219565943,44992


==> figs/data/adv_p_training.csv <==
episode_reward_max,episode_reward_min,episode_reward_mean,num_env_steps_sampled
-3.382908854,-16.44435191,-9.397038696,992
-3.256560105,-11.86468777,-6.591337763,1984
-2.083893779,-6.719046131,-3.90063032,2976
-1.489943674,-4.620488657,-2.492037317,4000
-1.031973123,-3.049193743,-1.780301547,4992
-0.653020742,-2.227960285,-1.259895568,5984
-0.444320217,-1.923695147,-0.935018179,6976
-0.273292577,-1.723460965,-0.734617866,8000
-0.094269948,-1.592006238,-0.598397837,8992
-0.064447957,-1.203059827,-0.486394115,9984
-0.049920886,-1.546094394,-0.450059687,10976
-0.015340351,-1.305099771,-0.372144909,12000
-0.05224715,-1.078682901,-0.361392799,12992
-0.028909869,-1.004298808,-0.294188365,13984
-0.003033416,-1.86946316,-0.336246342,14976
-0.018482861,-1.022494254,-0.30122878,16000
-0.027002093,-1.290428222,-0.301463861,16992
-0.004754028,-0.956002017,-0.30054814,17984
-0.005834462,-1.0949663,-0.299228628,18976
-0.017469473,-1.125791568,-0.314347111,20000
-0.017122252,-1.201203721,-0.311184186,20992
-0.017834098,-1.142339563,-0.290616825,21984
-0.014649721,-1.445536919,-0.298885935,22976
-0.022870553,-1.708026007,-0.28300971,24000
-0.017773797,-1.084874621,-0.290820682,24992
-0.01811001,-1.455005941,-0.267047939,25984
-0.021274447,-1.11144649,-0.309007453,26976
-0.02400461,-1.651325479,-0.277378262,28000
-0.001155705,-0.924360035,-0.259269069,28992
-0.014680866,-1.149332824,-0.262464512,29984
-0.011723349,-1.235237504,-0.267504501,30976
-0.007004886,-1.174540153,-0.257822165,32000
-0.012227063,-1.127172447,-0.26866799,32992
-0.009441964,-1.376672879,-0.282078201,33984
-0.009920551,-1.074425169,-0.256833922,34976
-0.015603621,-0.983636686,-0.27623211,36000
-0.019759601,-0.880805103,-0.27698225,36992
-0.005440187,-1.463255256,-0.268355702,37984
-0.008817228,-1.271555112,-0.266100857,38976
-0.011184992,-1.414788606,-0.271732318,40000
-0.005290178,-1.793446571,-0.276885883,40992
-0.013143922,-1.003541998,-0.280290991,41984
-0.011057682,-1.904369017,-0.267348917,42976
-0.015082773,-0.77662546,-0.241812478,44000
-0.01076055,-1.297518337,-0.240609387,44992
-0.009333584,-1.290680401,-0.262776374,45984
-0.021423505,-1.032837685,-0.272430801,46976
-0.021437383,-1.470793218,-0.23936847,48000
-0.019477579,-0.914065119,-0.26703998,48992
-0.016423275,-0.926165405,-0.271748805,49984
-0.020782765,-0.972772003,-0.2971271,50976
-0.010798664,-1.125140068,-0.258664177,52000


==> figs/data/advh_ex1_id_drl.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
drl,0.0003832940575225332,0.3346354166666667,0.6653643638193802


==> figs/data/advh_ex1_id_drl_alphasweep.csv <==
alpha,err,cost,eff
0.1,0.0003832940575225332,0.3346354166666667,0.6653643638193802
0.25,0.003108940688793624,0.2686631944444444,0.7313188179992879
0.5,0.013557252775332882,0.21180555555555555,0.7877610015406881
1.0,0.07478492944550125,0.14583333333333334,0.836109345039811
1.75,0.21708639731978077,0.0998263888888889,0.7610610709409674
1.97,0.37894296016581025,0.05642361111111111,0.6168794041688117
2.0,0.49796996110275116,0.04991319444444445,0.49953480726395727


==> figs/data/advh_ex1_id_threshold.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
1e-05,0.04224752278470229,0.4839409722222222,0.5142184464424018
0.0001,0.07084551829874222,0.3806423611111111,0.6128208495602341
1e-06,0.010852900258368624,0.5807291666666666,0.4191694305037147
1e-07,0.0019022742114079823,0.6875,0.3124973682616369
0.0,0.0,1.0,0.0
0.01,0.7158158484994748,0.0993923611111111,0.2773166873309828
0.001,0.36159535504386586,0.23958333333333334,0.5662358078397773
inf,1.0,0.0,0.0


==> figs/data/advp_ex1_id_drl.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
drl,0.0021230837101577364,0.28125,0.7187419868084817


==> figs/data/advp_ex1_id_drl_alphasweep.csv <==
alpha,err,cost,eff
0.1,0.0021230837101577364,0.28125,0.7187419868084817
0.25,0.01769466196095731,0.20703125,0.7922139573058983
0.42,0.09065843167530604,0.1488715277777778,0.8256965777251755
0.5,0.139282563141061,0.10112847222222222,0.8278762064990886
0.7,0.2623938458144922,0.07074652777777778,0.7282361291232196
0.76,0.4075976067056359,0.06380208333333333,0.587439077432392
0.8,0.4702285761552884,0.0625,0.5256360428605164


==> figs/data/advp_ex1_id_threshold.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
1e-05,0.026972813499503742,0.5177951388888888,0.4815028076015814
0.0001,0.06776635050181978,0.3962673611111111,0.5979799759436115
1e-06,0.006996525863019744,0.6579861111111112,0.3419766920622983
1e-07,0.0021368699680158966,0.7530381944444444,0.24695877370132713
0.0,0.0,1.0,0.0
0.01,0.7231995147237233,0.0993923611111111,0.2700024797686841
0.001,0.3715741149222456,0.2569444444444444,0.5482392553451392
inf,1.0,0.0,0.0


==> figs/data/euler_h_training.csv <==
episode_reward_max,episode_reward_min,episode_reward_mean,num_env_steps_sampled,
-3.92357502,-5.944850047,-5.233581021,8.00E+01,
-3.022175142,-5.944850047,-4.592386597,1.60E+02,
-2.855061271,-5.944850047,-4.065982115,2.40E+02,
-2.164593375,-5.944850047,-3.658683732,3.20E+02,
-1.76879911,-5.944850047,-3.330412677,4.00E+02,
-1.576209326,-5.944850047,-3.07716938,4.80E+02,
-1.087751261,-5.944850047,-2.847904667,5.60E+02,
-1.087751261,-5.944850047,-2.678350864,6.40E+02,
-1.087751261,-5.944850047,-2.547710391,7.20E+02,
-0.770686099,-5.944850047,-2.454303932,8.00E+02,
-0.770686099,-4.535084941,-2.049514265,8.80E+02,
-0.770686099,-4.043887799,-1.783959679,9.60E+02,
-0.770686099,-4.043887799,-1.62613531,1.04E+03,
-0.71235108,-4.043887799,-1.489586041,1.12E+03,
-0.625330112,-4.043887799,-1.416894268,1.20E+03,
-0.625330112,-4.043887799,-1.359762623,1.28E+03,
-0.625330112,-4.043887799,-1.326626186,1.36E+03,
-0.625330112,-4.043887799,-1.304324674,1.44E+03,
-0.625330112,-4.043887799,-1.268472932,1.52E+03,
-0.625330112,-3.119068412,-1.227286726,1.60E+03,
-0.625330112,-3.119068412,-1.215620531,1.68E+03,
-0.625330112,-3.119068412,-1.201808767,1.76E+03,
-0.625330112,-3.26010729,-1.185453855,1.84E+03,
-0.625330112,-3.26010729,-1.177230491,1.92E+03,
-0.643156072,-3.26010729,-1.161974198,2.00E+03,
-0.643156072,-3.26010729,-1.157156322,2.08E+03,
-0.643156072,-3.26010729,-1.153425861,2.16E+03,
-0.643156072,-3.26010729,-1.13330583,2.24E+03,
-0.643156072,-3.26010729,-1.122548589,2.32E+03,
-0.58595436,-3.26010729,-1.125386979,2.40E+03,
-0.58595436,-3.26010729,-1.129981126,2.48E+03,
-0.58595436,-3.26010729,-1.122050417,2.56E+03,
-0.58595436,-2.404024313,-1.108061402,2.64E+03,
-0.58595436,-2.404024313,-1.12762533,2.72E+03,
-0.58595436,-2.404024313,-1.120236492,2.80E+03,
-0.58595436,-2.404024313,-1.105424861,2.88E+03,
-0.58595436,-2.404024313,-1.097371716,2.96E+03,
-0.58595436,-2.404024313,-1.100070322,3.04E+03,
-0.58595436,-2.404024313,-1.092292976,3.12E+03,
-0.591088353,-1.651082167,-1.05857302,3.20E+03,
-0.591088353,-1.651082167,-1.044760308,3.28E+03,
-0.591088353,-2.807568115,-1.047206153,3.36E+03,
-0.557780625,-2.807568115,-1.023052017,3.44E+03,
-0.557780625,-2.807568115,-1.001836486,3.52E+03,
-0.557780625,-2.807568115,-0.995579617,3.60E+03,
-0.557780625,-2.807568115,-0.97918635,3.68E+03,
-0.557780625,-2.807568115,-0.972334653,3.76E+03,
-0.557780625,-2.807568115,-0.944285966,3.84E+03,
-0.557780625,-2.807568115,-0.933706514,3.92E+03,
-0.557780625,-2.807568115,-0.92995746,4.00E+03,
-0.557780625,-2.807568115,-0.922230783,4.08E+03,
-0.557780625,-2.824278988,-0.926173439,4.16E+03,
-0.607184281,-2.824278988,-0.926810262,4.24E+03,
-0.607184281,-3.013054407,-0.939581186,4.32E+03,
-0.607184281,-3.013054407,-0.925779871,4.40E+03,
-0.607184281,-3.013054407,-0.930330854,4.48E+03,
-0.607184281,-5.625963786,-0.964501991,4.56E+03,
-0.585521207,-5.625963786,-0.958736546,4.64E+03,
-0.585521207,-5.625963786,-0.965222701,4.72E+03,
-0.555447552,-5.625963786,-0.959312591,4.80E+03,
-0.555447552,-5.625963786,-0.982197728,4.88E+03,
-0.555447552,-5.625963786,-0.955932939,4.96E+03,
-0.555447552,-5.625963786,-0.984365902,5.04E+03,
-0.555447552,-5.625963786,-0.95284648,5.12E+03,
-0.555447552,-8.648179678,-1.028816687,5.20E+03,
-0.555447552,-8.648179678,-1.023439958,5.28E+03,
-0.555447552,-8.648179678,-1.003521223,5.36E+03,
-0.529436785,-8.648179678,-1.026057503,5.44E+03,
-0.529436785,-8.648179678,-1.022254718,5.52E+03,
-0.529436785,-8.648179678,-1.035093512,5.60E+03,
-0.529436785,-8.648179678,-1.013207393,5.68E+03,
-0.529436785,-8.648179678,-1.005210393,5.76E+03,
-0.529436785,-8.648179678,-0.972104844,5.84E+03,
-0.529436785,-8.648179678,-1.025782694,5.92E+03,
-0.529436785,-5.907138648,-0.945349082,6.00E+03,
-0.529436785,-5.907138648,-0.944003739,6.08E+03,
-0.529436785,-5.907138648,-0.926006659,6.16E+03,
-0.561742868,-5.907138648,-0.955964887,6.24E+03,
-0.561742868,-5.907138648,-0.96294542,6.32E+03,
-0.561742868,-5.907138648,-0.956441007,6.40E+03,
-0.551847111,-5.907138648,-0.94817327,6.48E+03,
-0.551847111,-5.907138648,-0.951377325,6.56E+03,
-0.551847111,-5.907138648,-0.938716829,6.64E+03,
-0.551847111,-4.460580153,-0.878842966,6.72E+03,
-0.551847111,-4.661631423,-0.916803209,6.80E+03,
-0.550976766,-4.661631423,-0.900823798,6.88E+03,
-0.550976766,-4.661631423,-0.930137318,6.96E+03,
-0.539697286,-4.661631423,-0.878166993,7.04E+03,
-0.539697286,-4.661631423,-0.863366277,7.12E+03,
-0.539697286,-4.661631423,-0.861106802,7.20E+03,
-0.539697286,-4.661631423,-0.861686764,7.28E+03,
-0.539697286,-4.661631423,-0.87504786,7.36E+03,
-0.539697286,-4.661631423,-0.880331842,7.44E+03,
-0.539697286,-4.661631423,-0.904201979,7.52E+03,
-0.539697286,-4.41388858,-0.864382707,7.60E+03,
-0.539697286,-4.41388858,-0.876935996,7.68E+03,
-0.539697286,-1.590769074,-0.835493764,7.76E+03,
-0.411119661,-1.590769074,-0.84454405,7.84E+03,
-0.411119661,-5.576291188,-0.892456197,7.92E+03,
-0.411119661,-5.576291188,-0.894439812,8.00E+03,
-0.411119661,-5.576291188,-0.896814879,8.08E+03,
-0.411119661,-5.576291188,-0.882596636,8.16E+03,
-0.411119661,-5.576291188,-0.890427377,8.24E+03,
-0.411119661,-5.576291188,-0.89055873,8.32E+03,
-0.411119661,-5.576291188,-0.897808156,8.40E+03,
-0.411119661,-5.576291188,-0.908418044,8.48E+03,
-0.411119661,-5.576291188,-0.916473763,8.56E+03,
-0.48764428,-5.576291188,-0.923629006,8.64E+03,
-0.48764428,-1.725427009,-0.874607843,8.72E+03,
-0.48764428,-1.725427009,-0.875143474,8.80E+03,
-0.48764428,-1.725427009,-0.877479044,8.88E+03,
-0.48764428,-1.725427009,-0.883936571,8.96E+03,
-0.48764428,-1.725427009,-0.875997015,9.04E+03,
-0.48764428,-1.214485781,-0.850692907,9.12E+03,
-0.48764428,-1.214485781,-0.844670025,9.20E+03,
-0.48764428,-1.851639882,-0.836028836,9.28E+03,
-0.543380118,-4.660767172,-0.870085725,9.36E+03,
-0.543380118,-4.660767172,-0.861997926,9.44E+03,
-0.543380118,-4.660767172,-0.872268811,9.52E+03,
-0.543380118,-4.660767172,-0.872787783,9.60E+03,
-0.543380118,-4.660767172,-0.860917518,9.68E+03,
-0.478470833,-4.660767172,-0.851122713,9.76E+03,
-0.478470833,-4.660767172,-0.854461763,9.84E+03,
-0.478470833,-4.660767172,-0.858346292,9.92E+03,
-0.478470833,-4.660767172,-0.852979048,1.00E+04,
-0.478470833,-4.660767172,-0.849324429,1.01E+04,
-0.478470833,-1.805664162,-0.801515844,1.02E+04,
-0.478470833,-1.805664162,-0.803425965,1.02E+04,
-0.478470833,-1.174973381,-0.785559383,1.03E+04,
-0.478470833,-1.174973381,-0.773782696,1.04E+04,
-0.478470833,-1.174973381,-0.781060423,1.05E+04,
-0.479628575,-1.174973381,-0.779537629,1.06E+04,
-0.479628575,-1.174973381,-0.784425883,1.06E+04,
-0.500666375,-1.175389072,-0.796065748,1.07E+04,
-0.500666375,-1.175389072,-0.798514309,1.08E+04,
-0.500666375,-1.175389072,-0.798739153,1.09E+04,
-0.500666375,-1.175389072,-0.809665307,1.10E+04,
-0.500666375,-1.175389072,-0.799878554,1.10E+04,
-0.561068166,-2.933146609,-0.839007531,1.11E+04,
-0.561068166,-2.933146609,-0.84459291,1.12E+04,
-0.561068166,-2.933146609,-0.833413434,1.13E+04,
-0.518989845,-2.933146609,-0.834922316,1.14E+04,
-0.518989845,-2.933146609,-0.823591017,1.14E+04,
-0.518989845,-2.933146609,-0.815486606,1.15E+04,
-0.518989845,-2.933146609,-0.821418013,1.16E+04,
-0.518989845,-5.220616538,-0.873554694,1.17E+04,
-0.456202359,-5.220616538,-0.880809293,1.18E+04,
-0.456202359,-5.220616538,-0.878855202,1.18E+04,
-0.456202359,-5.220616538,-0.852775327,1.19E+04,


==> figs/data/euler_href_2drp_id_threshold.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
1.0,0.9921705454254922,0.0006763787721123829,0.007827837331152247,0.01844970673353508,0.0016250257738544655,0.01844669917635052
0.1,0.7625912594248431,0.17716701352757544,0.21503830124938134,0.08780621205787567,0.048866667449588286,0.08286490928959342
0.01,0.4393964356898383,0.5962460978147761,0.25057442364418897,0.11133893536328686,0.061383990185374965,0.05571620176349806
0.001,0.29108705917653366,0.7604370447450574,0.18000520910323115,0.09877376164804072,0.02440405771157177,0.03092785097120386
0.0001,0.2727356085843275,0.787302289281998,0.16198516844038158,0.09330306554912857,0.00873957045798065,0.0272505250829691
1e-05,0.26601763006868906,0.7950494276795006,0.15719668928541686,0.09042838802274944,0.002274171765322486,0.027092741223659494
1e-06,0.264716307983523,0.7960327783558795,0.15671406254502168,0.09014638956617657,8.529446571673025e-05,0.027168261759800937
1e-08,0.26472924302193784,0.7960457856399585,0.15669705828219255,0.09015612464475072,1.1102230246251565e-16,0.027179776436882463


==> figs/data/euler_href_RP12_drl.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
drl,0.2597748458593542,0.30975056689342406,0.595737233680804


==> figs/data/euler_href_RP12_threshold.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
0.0001,0.1849952151013508,0.6719072814310909,0.3030906626751839
1e-08,0.09557391054776117,0.8063995968757873,0.1879564776326187
1e-06,0.13843055069027335,0.763718820861678,0.22383670873793304
1e-10,-0.0011446657106039383,0.8314436885865457,0.1685555234713566
0.1,0.6494612864445971,0.06641471403376165,0.3471517198992883
0.0,0.0,1.0,0.0
0.01,0.5396893815614261,0.29725371630133535,0.3838633265053043
0.001,0.44734151192289734,0.4937767699672462,0.33371933327707126
inf,1.0,0.0,0.0
1.0,0.9486702554557148,5.039052658100277e-05,0.051329743205988154


==> figs/data/euler_href_RP15_drl.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
drl,0.36527747605508215,0.23192239858906524,0.5673157808742311


==> figs/data/euler_href_RP15_threshold.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
0.0001,0.291096371665753,0.5736331569664903,0.35673326188251564
1e-08,0.11713080712609393,0.7569916855631141,0.23399997520254945
1e-06,0.15330716485456689,0.6914210128495842,0.29178668199073643
1e-10,0.04110309089078073,0.7875409423028471,0.21138716730956497
0.1,0.778740666661455,0.06651549508692366,0.21842381241558673
0.0,0.0,1.0,0.0
0.01,0.7462399725493158,0.21586041824137062,0.2231668024641692
0.001,0.48190308750552346,0.43020912068531114,0.3540042776703666
inf,1.0,0.0,0.0
1.0,1.0,0.0,0.0


==> figs/data/euler_href_RP17_drl.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
drl,0.1941132134045314,0.2622826908541194,0.6736992958329531


==> figs/data/euler_href_RP17_threshold.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
0.0001,0.40718992337904125,0.6255144032921811,0.25362750423973757
1e-08,0.11305015879197738,0.8325774754346182,0.15978241448778663
1e-06,0.26020866342676413,0.7614848408499202,0.1952840803323379
1e-10,0.042996838120249105,0.8572688334593096,0.14165357756379948
0.1,0.9285433528114949,0.06693541614176535,0.06904720421254251
0.0,0.0,1.0,0.0
0.01,0.7815635967458343,0.22071050642479215,0.18787021763478384
0.001,0.5960157308971609,0.5047031158142269,0.2190006487906243
inf,1.0,0.0,0.0
1.0,1.0,0.0,0.0


==> figs/data/euler_href_RP3_drl.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
drl,0.07093533171151745,0.43621399176954734,0.558056035338703


==> figs/data/euler_href_RP3_threshold.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
0.0001,0.19422603525796375,0.7420005039052658,0.23300032557523453
1e-08,0.06660463220550411,0.8542034097589654,0.14320385022160997
1e-06,0.11951551414096591,0.8282102964642647,0.16321074738629404
1e-10,0.06004426642306571,0.8623498782228941,0.13556224839418052
0.1,0.7487316798423521,0.10762576635592509,0.24357258511919955
0.0,0.0,1.0,0.0
0.01,0.6393472105537327,0.2869320567733266,0.29921839290188956
0.001,0.3689502922866902,0.6601158982111363,0.2437742947707151
inf,1.0,0.0,0.0
1.0,1.0,0.0,0.0


==> figs/data/euler_href_RP4_drl.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
drl,0.2504050851297788,0.3500125976316453,0.5696379138914491


==> figs/data/euler_href_RP4_threshold.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
0.0001,0.2270222747997556,0.6947845804988663,0.2690658534763605
1e-08,0.10581411580642769,0.8256487780297304,0.16759833507742006
1e-06,0.12878596509879403,0.7931468883849836,0.19646542615690177
1e-10,0.09206826504131037,0.836029226505417,0.1589165124680173
0.1,0.700933440798373,0.1306122448979592,0.28700122935117844
0.0,0.0,1.0,0.0
0.01,0.5903070558764808,0.28939279415469893,0.3425727344213486
0.001,0.3227121711015179,0.5573192239858906,0.3559907898164105
inf,1.0,0.0,0.0
1.0,0.9513663194112663,0.00020156210632401108,0.04863365923666274


==> figs/data/euler_href_RP6_drl.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
drl,0.5030965870520994,0.19140001679684218,0.46172484514581014


==> figs/data/euler_href_RP6_threshold.csv <==
tol,err_mean,cost_mean,eff_mean,err_std,cost_std,eff_std
0.0001,0.44959502290995773,0.6917359536407155,0.17499435505892724
1e-08,0.09125610998515801,0.852649701856051,0.14248079223562815
1e-06,0.2561928567483661,0.8109515411102712,0.14954295706484222
1e-10,0.03508725417813623,0.8624758545393466,0.1368107304483348
0.1,0.8975704772310419,0.12379272696733014,0.09393300421725537
0.0,0.0,1.0,0.0
0.01,0.8141598733432043,0.38456370202401946,0.09958590622056496
0.001,0.5753773272684355,0.6345427059712774,0.14343504949366548
inf,1.0,0.0,0.0
1.0,0.9658542965529342,0.0007558578987150416,0.03414540768761343


==> figs/data/euler_p_training.csv <==
episode_reward_max,episode_reward_min,episode_reward_mean,num_env_steps_sampled
-290.62818,-546.830356,-467.737346,128
-266.582861,-546.830356,-426.470896,256
-212.777535,-546.830356,-388.144309,384
-130.545623,-546.830356,-300.695767,512
-92.350285,-462.356969,-214.22688,640
-65.988766,-371.523384,-138.112066,768
-44.493234,-206.536282,-91.110228,896
-30.234485,-144.426548,-62.358775,1024
-20.128748,-90.617564,-42.091164,1152
-16.25579,-72.070306,-29.541759,1280
-10.589485,-42.816473,-20.622626,1408
-7.471586,-32.152573,-14.709305,1536
-4.609484,-24.309364,-10.619779,1664
-3.264669,-16.016663,-7.856322,1792
-2.797095,-14.203041,-6.217301,1920
-2.498802,-9.15823,-5.027223,2048
-2.247241,-7.615259,-4.313764,2176
-1.824214,-8.272119,-3.776772,2304
-0.971334,-8.272119,-3.283976,2432
-0.971334,-8.272119,-2.811,2560
-0.769879,-7.455124,-2.382962,2688
-0.769879,-6.209517,-2.313621,2816
-0.769879,-7.746101,-2.378585,2944
-0.70915,-7.746101,-2.4462,3072
-0.70915,-7.746101,-2.406337,3200
-0.70915,-7.746101,-2.354529,3328
-0.778714,-5.716057,-2.135477,3456
-0.631067,-5.716057,-1.952137,3584
-0.623097,-5.716057,-1.797359,3712
-0.623097,-5.716057,-1.716188,3840
-0.623097,-5.415882,-1.78006,3968
-0.69871,-6.178747,-1.808024,4096
-0.68949,-6.604077,-1.934222,4224
-0.668814,-6.604077,-1.987649,4352
-0.668814,-6.604077,-1.942804,4480
-0.561901,-5.876319,-1.8481,4608
-0.558566,-4.987086,-1.736852,4736
-0.499883,-6.273906,-1.728373,4864
-0.458999,-7.315703,-1.790641,4992
-0.458999,-7.315703,-1.704896,5120
-0.458999,-7.315703,-1.656649,5248
-0.460027,-6.305823,-1.547999,5376
-0.460027,-5.530761,-1.464755,5504
-0.460027,-5.114768,-1.320267,5632
-0.449316,-6.157009,-1.285052,5760
-0.449316,-6.157009,-1.340412,5888
-0.449316,-6.157009,-1.330261,6016
-0.48191,-5.475984,-1.326267,6144
-0.366751,-5.138304,-1.207406,6272
-0.366751,-6.116092,-1.252586,6400
-0.366751,-6.116092,-1.126373,6528
-0.360864,-6.584082,-1.182039,6656
-0.345536,-6.584082,-1.171334,6784
-0.345536,-6.584082,-1.215851,6912
-0.345536,-4.226279,-1.090137,7040
-0.397021,-2.991068,-0.995271,7168
-0.381234,-2.501176,-0.896395,7296
-0.231169,-7.159403,-1.029856,7424
-0.231169,-7.159403,-1.119266,7552
-0.231169,-7.159403,-1.231863,7680
-0.337402,-5.810593,-1.275657,7808
-0.370177,-5.810593,-1.304185,7936
-0.339056,-5.810593,-1.17801,8064
-0.339056,-5.744762,-1.056343,8192
-0.312622,-5.665179,-1.15449,8320
-0.312622,-5.665179,-1.123949,8448
-0.312622,-5.665179,-1.046616,8576
-0.312622,-2.728628,-0.830249,8704
-0.317455,-7.066701,-0.930739,8832
-0.297923,-7.066701,-1.004871,8960
-0.297923,-7.066701,-1.022917,9088
-0.297923,-7.066701,-1.081285,9216
-0.311599,-6.45242,-1.074535,9344
-0.303747,-6.45242,-1.035295,9472
-0.303747,-6.45242,-1.005288,9600
-0.303747,-6.377111,-0.989704,9728
-0.315662,-4.530075,-0.992624,9856
-0.315662,-4.530075,-0.945355,9984
-0.315662,-4.530075,-0.94582,10112
-0.321238,-3.958664,-0.861836,10240
-0.272199,-3.958664,-0.862324,10368
-0.272199,-2.69151,-0.84343,10496
-0.202829,-2.69151,-0.866037,10624
-0.202829,-2.901043,-0.898459,10752
-0.202829,-3.743446,-0.915687,10880
-0.257566,-3.743446,-0.917024,11008
-0.295584,-5.212005,-0.937925,11136
-0.23802,-5.212005,-0.840753,11264
-0.23802,-5.212005,-0.851331,11392
-0.23802,-3.179045,-0.780169,11520
-0.237685,-3.179045,-0.823877,11648
-0.237685,-3.179045,-0.823817,11776
-0.205636,-2.694293,-0.835252,11904
-0.205636,-2.694293,-0.791089,12032
-0.192507,-2.980632,-0.740656,12160
-0.192507,-4.312134,-0.732552,12288
-0.192507,-4.312134,-0.758702,12416
-0.271102,-4.312134,-0.828166,12544
-0.238023,-3.683753,-0.831538,12672
-0.238023,-3.683753,-0.847041,12800
-0.238023,-3.683753,-0.789795,12928
-0.221708,-2.838972,-0.734201,13056
-0.201807,-3.05958,-0.731529,13184
-0.201807,-3.05958,-0.762287,13312
-0.201224,-3.05958,-0.78203,13440
-0.201224,-2.060265,-0.721572,13568
-0.201224,-2.02731,-0.707916,13696
-0.188431,-2.02731,-0.653011,13824
-0.188431,-2.02731,-0.68502,13952
-0.188431,-1.912074,-0.63967,14080
-0.215041,-3.228635,-0.701693,14208
-0.196613,-3.354742,-0.712269,14336
-0.192604,-3.354742,-0.750155,14464
-0.192604,-3.354742,-0.709551,14592
-0.192604,-2.571904,-0.720663,14720
-0.195913,-2.266735,-0.669034,14848
-0.195913,-2.266735,-0.647246,14976
-0.186861,-1.813161,-0.610607,15104
-0.186861,-1.813161,-0.586501,15232
-0.186861,-1.813161,-0.630336,15360
-0.177109,-1.900267,-0.605279,15488
-0.177109,-1.900267,-0.638586,15616
-0.177109,-1.900267,-0.604189,15744
-0.189573,-2.129147,-0.576391,15872
-0.189573,-2.129147,-0.603451,16000
-0.189573,-2.129147,-0.587868,16128
-0.185519,-2.205051,-0.621531,16256
-0.185519,-2.205051,-0.64313,16384
-0.171238,-2.205051,-0.623508,16512
-0.136599,-2.479529,-0.599079,16640
-0.136599,-2.479529,-0.544193,16768
-0.136599,-2.479529,-0.582952,16896
-0.18626,-2.051792,-0.569543,17024
-0.18626,-2.051792,-0.572665,17152
-0.18626,-1.982722,-0.568542,17280
-0.197954,-1.982722,-0.580364,17408
-0.197954,-2.821607,-0.599205,17536
-0.135081,-2.821607,-0.567604,17664


==> figs/data/euler_pref_2d_pa_base.csv <==
e_t,effm,effs,em,es,cm,cs
1.0000e-02,0.000,0.000,1.000,0.000,0.000,0.000
1.0000e-03,0.005,0.020,0.995,0.020,0.002,0.001
1.0000e-04,0.250,0.048,0.749,0.049,0.031,0.006
1.0000e-05,0.325,0.023,0.672,0.023,0.062,0.006
1.0000e-06,0.377,0.033,0.615,0.034,0.093,0.008
1.0000e-07,0.455,0.032,0.529,0.034,0.131,0.009
1.0000e-08,0.525,0.038,0.442,0.045,0.172,0.010
1.0000e-09,0.593,0.040,0.339,0.055,0.221,0.011
1.0000e-10,0.664,0.029,0.184,0.057,0.277,0.011
1.0000e-11,0.661,0.011,0.044,0.026,0.335,0.011
1.0000e-12,0.607,0.010,0.003,0.006,0.393,0.010
-1.0000e+00,0.882,0.022,0.005,0.008,0.118,0.023


==> figs/data/euler_pref_2d_pa_base_rleps.csv <==
e_t,effm,effs,em,es,cm,cs
0.1,0.882,0.022,0.005,0.008,0.118,0.023
1e-2,0.816,0.023,0.000,0.000,0.184,0.023
1.0000e-03,0.740,0.024,0.000,0.000,0.260,0.024
2.0000e-01,0.884,0.027,0.052,0.045,0.095,0.024
3.0000e-01,0.825,0.077,0.138,0.103,0.079,0.026
4.0000e-01,0.744,0.117,0.234,0.140,0.067,0.025
5.0000e-01,0.668,0.141,0.318,0.157,0.059,0.023
6.0000e-01,0.606,0.159,0.384,0.171,0.052,0.022


==> figs/data/sod_exact.csv <==
r,rho
0,1
0.005050505,1
0.01010101,1
0.015151515,1
0.02020202,1
0.025252525,1
0.03030303,1
0.035353535,1
0.04040404,1
0.045454545,1
0.050505051,1
0.055555556,1
0.060606061,1
0.065656566,1
0.070707071,1
0.075757576,0.999999937
0.080808081,1
0.085858586,1
0.090909091,1
0.095959596,1
0.101010101,1
0.106060606,1
0.111111111,1
0.116161616,1
0.121212121,1
0.126262626,0.976088858
0.131313131,0.946405236
0.136363636,0.923339833
0.141414141,0.895336449
0.146464646,0.866882261
0.151515152,0.837095857
0.156565657,0.805257842
0.161616162,0.775437493
0.166666667,0.744105542
0.171717172,0.713996347
0.176767677,0.683659676
0.181818182,0.655094907
0.186868687,0.627163101
0.191919192,0.599692609
0.196969697,0.57252213
0.202020202,0.5471632
0.207070707,0.522472885
0.212121212,0.49778132
0.217171717,0.475296685
0.222222222,0.45270762
0.227272727,0.431282379
0.232323232,0.411613705
0.237373737,0.391828733
0.242424242,0.373093706
0.247474747,0.356356898
0.252525253,0.341772908
0.257575758,0.332606241
0.262626263,0.335454928
0.267676768,0.338573666
0.272727273,0.341745207
0.277777778,0.344723529
0.282828283,0.347331312
0.287878788,0.34980906
0.292929293,0.352054909
0.297979798,0.35415126
0.303030303,0.356103748
0.308080808,0.357808169
0.313131313,0.359278066
0.318181818,0.360114794
0.323232323,0.361672019
0.328282828,0.362603212
0.333333333,0.363576137
0.338383838,0.303146729
0.343434343,0.232339824
0.348484848,0.232815788
0.353535354,0.233398946
0.358585859,0.233840624
0.363636364,0.234306016
0.368686869,0.234846111
0.373737374,0.235496419
0.378787879,0.236169275
0.383838384,0.23675281
0.388888889,0.237356761
0.393939394,0.2379249
0.398989899,0.238442414
0.404040404,0.238922033
0.409090909,0.238958893
0.414141414,0.239005611
0.419191919,0.180483304
0.424242424,0.126934225
0.429292929,0.125030014
0.434343434,0.125000339
0.439393939,0.125000003
0.444444444,0.125
0.449494949,0.125
0.454545455,0.125
0.45959596,0.125
0.464646465,0.125
0.46969697,0.125
0.474747475,0.125
0.47979798,0.125
0.484848485,0.125
0.48989899,0.125
0.494949495,0.125
0.5,0.125


==> figs/data/sod_threshold.csv <==
r,rho
0.0,0.9999973780049087
0.005050505050505051,0.9999986096348363
0.010101010101010102,1.0000000190520444
0.015151515151515152,1.000001606252668
0.020202020202020204,1.0000037398870614
0.025252525252525256,1.0000056079241197
0.030303030303030304,1.0000064936319428
0.03535353535353536,1.000001251637584
0.04040404040404041,0.9999901690134894
0.045454545454545456,0.9999785856636483
0.05050505050505051,0.9999712567992576
0.05555555555555556,0.9999697441269266
0.06060606060606061,0.9999710503610366
0.06565656565656566,0.9999612421521801
0.07070707070707072,0.999930513948851
0.07575757575757576,0.9999129832344212
0.08080808080808081,1.0002664536842771
0.08585858585858587,1.0017343461465287
0.09090909090909091,1.004129273335323
0.09595959595959597,1.0073005607614618
0.10101010101010102,1.0110558020683724
0.10606060606060606,1.0148847645328256
0.11111111111111112,1.0167178498547251
0.11616161616161617,1.0103443454191305
0.12121212121212122,0.9979176682260984
0.12626262626262627,0.97672702169257
0.13131313131313133,0.9477590391860454
0.13636363636363638,0.9143989834009331
0.14141414141414144,0.8803542832529374
0.14646464646464646,0.8470183779672591
0.15151515151515152,0.8146238809302006
0.15656565656565657,0.7817669416944032
0.16161616161616163,0.750811072338095
0.16666666666666669,0.7202892975922317
0.17171717171717174,0.690628181404167
0.1767676767676768,0.6611506402706593
0.18181818181818182,0.6325320408980835
0.18686868686868688,0.6040166904636254
0.19191919191919193,0.5769255011005837
0.196969696969697,0.5514640088206944
0.20202020202020204,0.5290222071822841
0.2070707070707071,0.5082380181664308
0.21212121212121213,0.4888531314002631
0.21717171717171718,0.4682259032502623
0.22222222222222224,0.4464423217185573
0.2272727272727273,0.42189246358639376
0.23232323232323235,0.4047789618937173
0.2373737373737374,0.3880924921153302
0.24242424242424243,0.375129167689899
0.2474747474747475,0.36610085251181673
0.25252525252525254,0.35941404233803653
0.2575757575757576,0.35525788147897697
0.26262626262626265,0.35249275103559563
0.2676767676767677,0.35113737984760246
0.27272727272727276,0.3507943821131275
0.2777777777777778,0.35065465990483813
0.2828282828282829,0.35092063593842715
0.2878787878787879,0.3517268941429482
0.29292929292929293,0.35313098924708364
0.297979797979798,0.35467799586902515
0.30303030303030304,0.35630038588464474
0.3080808080808081,0.3569000319337858
0.31313131313131315,0.35606496201113413
0.31818181818181823,0.35245224040733564
0.32323232323232326,0.34214145011818614
0.3282828282828283,0.32625508147995785
0.33333333333333337,0.3057974749643536
0.3383838383838384,0.2859077518057239
0.3434343434343435,0.26858656622411864
0.3484848484848485,0.255665208401677
0.3535353535353536,0.24554307961501043
0.3585858585858586,0.2405411987269448
0.36363636363636365,0.23655231130616958
0.36868686868686873,0.23458931114422396
0.37373737373737376,0.23473798646384553
0.37878787878787884,0.23584629847242838
0.38383838383838387,0.23667217789800649
0.3888888888888889,0.23826133792074333
0.393939393939394,0.24077033331210462
0.398989898989899,0.24193761325795438
0.4040404040404041,0.23823736730218398
0.4090909090909091,0.22390748246792877
0.4141414141414142,0.19586315595291906
0.4191919191919192,0.16605169537145617
0.42424242424242425,0.14004662284043454
0.42929292929292934,0.13053513657643862
0.43434343434343436,0.12659653142354377
0.43939393939393945,0.12520985157718867
0.4444444444444445,0.125045403098812
0.44949494949494956,0.1250337465081734
0.4545454545454546,0.12501705738459135
0.4595959595959596,0.12500202545856218
0.4646464646464647,0.1250018509497608
0.4696969696969697,0.12500033231370303
0.4747474747474748,0.12499939779851744
0.47979797979797983,0.12499910693717406
0.48484848484848486,0.12499932219123894
0.48989898989898994,0.12499968923700322
0.494949494949495,0.12499995352136263
0.5,0.1250001675984454


==> figs/data/sodcoarse_drl.csv <==
r,rho
0.0,1.0001314286367895
0.005050505050505051,1.0001156278969199
0.010101010101010102,1.000102764478443
0.015151515151515152,1.000090562925473
0.020202020202020204,1.0000742807435874
0.025252525252525256,1.000058767884106
0.030303030303030304,1.0000416499348348
0.03535353535353536,0.9998836583372632
0.04040404040404041,0.9997423866133927
0.045454545454545456,0.9995574463094917
0.05050505050505051,0.9993556126536389
0.05555555555555556,0.9992289138232865
0.06060606060606061,0.9990615683486024
0.06565656565656566,0.9991784688195668
0.07070707070707072,0.9993590441577632
0.07575757575757576,0.9995239711515489
0.08080808080808081,1.0004134105715359
0.08585858585858587,1.0024274891771097
0.09090909090909091,1.0050909128097931
0.09595959595959597,1.006110438494844
0.10101010101010102,1.001513500772036
0.10606060606060606,0.991864305963017
0.11111111111111112,0.976862689122372
0.11616161616161617,0.9561964407676178
0.12121212121212122,0.9356828588032985
0.12626262626262627,0.9130653851665596
0.13131313131313133,0.8898348691172697
0.13636363636363638,0.8647774026098372
0.14141414141414144,0.840416043194943
0.14646464646464646,0.8155566946380641
0.15151515151515152,0.7914606721565398
0.15656565656565657,0.7673807948911959
0.16161616161616163,0.7434842346836161
0.16666666666666669,0.7188014851670594
0.17171717171717174,0.6952645275260314
0.1767676767676768,0.6723625057090008
0.18181818181818182,0.6498393419563829
0.18686868686868688,0.6277399003862569
0.19191919191919193,0.6066218917384627
0.196969696969697,0.5852429782259695
0.20202020202020204,0.5643507679249584
0.2070707070707071,0.5443862676155578
0.21212121212121213,0.5244558280748126
0.21717171717171718,0.5049434752827003
0.22222222222222224,0.4863347206674844
0.2272727272727273,0.4684265625633301
0.23232323232323235,0.45185732086359576
0.2373737373737374,0.43523303887893977
0.24242424242424243,0.418637666089025
0.2474747474747475,0.4039210343501741
0.25252525252525254,0.3899023250665362
0.2575757575757576,0.3784583503595993
0.26262626262626265,0.36895286942302863
0.2676767676767677,0.36205428153271024
0.27272727272727276,0.3569167499242963
0.2777777777777778,0.35280944647484347
0.2828282828282829,0.3494369523421493
0.2878787878787879,0.34686664548515006
0.29292929292929293,0.34558910178814506
0.297979797979798,0.34384230492589396
0.30303030303030304,0.34075961805182603
0.3080808080808081,0.3378679060384151
0.31313131313131315,0.3324377425979966
0.31818181818181823,0.32511830001435327
0.32323232323232326,0.3153674372044427
0.3282828282828283,0.3082437527329327
0.33333333333333337,0.29896352114412433
0.3383838383838384,0.2894158460687404
0.3434343434343435,0.2800987955642814
0.3484848484848485,0.27082942118889797
0.3535353535353536,0.2638912858815141
0.3585858585858586,0.25593000640375835
0.36363636363636365,0.2518862891774988
0.36868686868686873,0.24768807718035646
0.37373737373737376,0.2455651628210511
0.37878787878787884,0.24436937241420628
0.38383838383838387,0.24249077650494882
0.3888888888888889,0.24218269146147534
0.393939393939394,0.24318501200062298
0.398989898989899,0.24591592553995273
0.4040404040404041,0.24319132156998086
0.4090909090909091,0.22969273409902335
0.4141414141414142,0.20154136803097247
0.4191919191919192,0.1689113892506125
0.42424242424242425,0.13846138876159775
0.42929292929292934,0.1281023030549926
0.43434343434343436,0.12617241033338356
0.43939393939393945,0.12546716621569687
0.4444444444444445,0.12524525716759544
0.44949494949494956,0.1250949807621889
0.4545454545454546,0.12505552591332358
0.4595959595959596,0.12506131836824458
0.4646464646464647,0.125044571958733
0.4696969696969697,0.1250175640514191
0.4747474747474748,0.12500977875156033
0.47979797979797983,0.12500355676361433
0.48484848484848486,0.12500162601945491
0.48989898989898994,0.1250008314217945
0.494949494949495,0.1250002983440081
0.5,0.12500015337408749


==> figs/data/sodcoarse_threshold.csv <==
r,rho
0.0,0.9997300462818342
0.005050505050505051,0.9997280244211859
0.010101010101010102,0.9997277630477248
0.015151515151515152,0.9997292621639786
0.020202020202020204,0.9997325217668511
0.025252525252525256,0.9997375418780623
0.030303030303030304,0.999744322463817
0.03535353535353536,0.999831925485784
0.04040404040404041,1.00022477958102
0.045454545454545456,1.0007549812528806
0.05050505050505051,1.0013001719971197
0.05555555555555556,1.0018424664684462
0.06060606060606061,1.002435432324218
0.06565656565656566,1.005382857961817
0.07070707070707072,1.0071235200325859
0.07575757575757576,1.0100067003556956
0.08080808080808081,1.011758523846101
0.08585858585858587,1.0145624873004664
0.09090909090909091,1.0171902458525568
0.09595959595959597,1.014155027610415
0.10101010101010102,1.0077391029779994
0.10606060606060606,0.9969236818307123
0.11111111111111112,0.986033233133646
0.11616161616161617,0.9625593126048175
0.12121212121212122,0.9411731454212957
0.12626262626262627,0.9236274605469464
0.13131313131313133,0.894737165856383
0.13636363636363638,0.8670811745021798
0.14141414141414144,0.8400270814224913
0.14646464646464646,0.8125602900665639
0.15151515151515152,0.785117456155116
0.15656565656565657,0.7569405907609963
0.16161616161616163,0.7287097014473375
0.16666666666666669,0.6995827530737981
0.17171717171717174,0.6720985117436196
0.1767676767676768,0.6468982912286649
0.18181818181818182,0.6224507732749149
0.18686868686868688,0.5984518773783394
0.19191919191919193,0.5758106824450661
0.196969696969697,0.5544157550061755
0.20202020202020204,0.5332871534352149
0.2070707070707071,0.5128434812681821
0.21212121212121213,0.49180452636536187
0.21717171717171718,0.47177194765817276
0.22222222222222224,0.4520958320496203
0.2272727272727273,0.4329927713009699
0.23232323232323235,0.41441892161408467
0.2373737373737374,0.3992196462184586
0.24242424242424243,0.38581446606035186
0.2474747474747475,0.3753408290299035
0.25252525252525254,0.3672308478615195
0.2575757575757576,0.3609066060162667
0.26262626262626265,0.35632928233466177
0.2676767676767677,0.3540822155056
0.27272727272727276,0.3534613760053448
0.2777777777777778,0.3520993809586076
0.2828282828282829,0.35102688156761674
0.2878787878787879,0.34992666915645576
0.29292929292929293,0.34972463688648137
0.297979797979798,0.34925283994684664
0.30303030303030304,0.3508121653121422
0.3080808080808081,0.3462773860347961
0.31313131313131315,0.34003376960537124
0.31818181818181823,0.3305853170860037
0.32323232323232326,0.31701164099844803
0.3282828282828283,0.30449801580036234
0.33333333333333337,0.2890854879862469
0.3383838383838384,0.2758091878724136
0.3434343434343435,0.26537669699718647
0.3484848484848485,0.2562630020188492
0.3535353535353536,0.25111334677433556
0.3585858585858586,0.247185589900143
0.36363636363636365,0.24507341757659395
0.36868686868686873,0.24451976275206252
0.37373737373737376,0.2428851506840159
0.37878787878787884,0.24581617620813434
0.38383838383838387,0.2407214392469431
0.3888888888888889,0.23695260382836206
0.393939393939394,0.22899413776636024
0.398989898989899,0.22185261357341446
0.4040404040404041,0.21182631317285658
0.4090909090909091,0.1911440741035908
0.4141414141414142,0.1789408043094084
0.4191919191919192,0.16442738422858472
0.42424242424242425,0.15373293344498412
0.42929292929292934,0.1419686698940484
0.43434343434343436,0.13552843835412323
0.43939393939393945,0.13027131725880448
0.4444444444444445,0.12715318126778524
0.44949494949494956,0.12609290522729732
0.4545454545454546,0.12583742169349504
0.4595959595959596,0.1256688186836118
0.4646464646464647,0.12532033387844005
0.4696969696969697,0.12523598172660064
0.4747474747474748,0.12512263524775807
0.47979797979797983,0.12509191804086128
0.48484848484848486,0.12506098231098373
0.48989898989898994,0.12502635321494837
0.494949494949495,0.12501669634236218
0.5,0.1250126595823632


==> figs/euler_pref_2d_pa_base.csv <==
e_t,effm,effs,cm,cs,em,es
0.01000,0.00000,0.00000,0.00000,0.00000,1.00000,0.00000
0.00100,0.00467,0.02001,0.00178,0.00144,0.99532,0.02001
0.00010,0.25042,0.04841,0.03115,0.00611,0.74889,0.04860
0.00001,0.32496,0.02295,0.06154,0.00646,0.67219,0.02323
0.00000,0.37747,0.03284,0.09331,0.00807,0.61539,0.03396
0.00000,0.45488,0.03196,0.13054,0.00894,0.52902,0.03449
0.00000,0.52538,0.03842,0.17244,0.00956,0.44150,0.04466
0.00000,0.59322,0.03964,0.22091,0.01066,0.33933,0.05458
0.00000,0.66377,0.02874,0.27675,0.01091,0.18422,0.05682
0.00000,0.66068,0.01082,0.33542,0.01093,0.04409,0.02616
0.00000,0.60666,0.01039,0.39328,0.01041,0.00280,0.00615
-1.00000,0.88179,0.02233,0.11774,0.02274,0.00453,0.00847

